Gradient-based Label Binning in Multi-label Classification

In multi-label classification, where a single example may be associated with several class labels at the same time, the ability to model dependencies between labels is considered crucial to effectively optimize non-decomposable evaluation measures, such as the Subset 0/1 loss. The gradient boosting framework provides a well-studied foundation for learning models that are specifically tailored to such a loss function and recent research attests the ability to achieve high predictive accuracy in the multi-label setting. The utilization of second-order derivatives, as used by many recent boosting approaches, helps to guide the minimization of non-decomposable losses, due to the information about pairs of labels it incorporates into the optimization process. On the downside, this comes with high computational costs, even if the number of labels is small. In this work, we address the computational bottleneck of such approach -- the need to solve a system of linear equations -- by integrating a novel approximation technique into the boosting procedure. Based on the derivatives computed during training, we dynamically group the labels into a predefined number of bins to impose an upper bound on the dimensionality of the linear system. Our experiments, using an existing rule-based algorithm, suggest that this may boost the speed of training, without any significant loss in predictive performance.

==> reviews.txt <==
SUBMISSION: 449
TITLE: Gradient-based Label Binning in Multi-label Classification

-------------------------  METAREVIEW  ------------------------
All reviewers think that this paper is very well written and the problem studied in this paper is of practical importance for multi-label classification. Technical details of the proposed approach is clearly motivated and described. Comparative studies validate the efficiency of the proposed approach in reducing the training complexity of multi-label classification techniques with guaranteed empirical performance.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 449
TITLE: Gradient-based Label Binning in Multi-label Classification
AUTHORS: Michael Rapp, Eneldo Loza Mencía, Johannes Fürnkranz and Eyke Hüllermeier

----------- Fit to machine learning and data mining -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 4 (good)
----------- Discussion of related work -----------
SCORE: 4 (good)
----------- Quality of the presentation and writing -----------
SCORE: 4 (good)
----------- Code, Open Science, and Reproducibility -----------
SCORE: 4 (good)
----------- Nomination for paper award? -----------
SELECTION: no
----------- Summary of the submission -----------
This paper describes the computationally expensive problems caused by the gradient boosting method. Authors employ a divide-and-conquer strategy to ease the time complexity of calculating the secondary gradient, and effectively reduce the time cost of solving the problem. From the perspective of experimental results, this approach has the effect of sparse model parameters to avoid over-fitting of the trained model.
----------- Strong points of the submission -----------
1 This paper is well organized and the description is very clear.
2 Authors proposed a novel method to solve the problem of high computational cost caused by the quadratic gradient solution, and verified it on large public data sets.
3 The proposed model overcomes the problem of falling into a local optimum, and does not require a large number of parameter adjustments.
----------- Weak points of the submission -----------
(1) It would be nice to see the qualitative assessment, but I would also like to know why such a good result occurred.
(2) The description of this article avoids the discussion of the quasi-Newton gradient method, and I am confused why it is not used as a comparison.
(3) In Table 1, the speed increase is not significant. This seems to be just a weak effect carried by the optimization of the matrix operation method. It is hard to say that this is a great innovation.
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Paper Strengths
This paper is well organized and the description is very clear. Authors proposed a novel method to solve the problem of high computational cost caused by the quadratic gradient solution, and verified it on large public data sets. Meanwhile, the model proposed by authors overcomes the problem of falling into a local optimum, and does not require a large number of parameter adjustments.

Paper Weaknesses
(1) It would be nice to see the qualitative assessment, but I would also like to know why such a good result occurred.
(2) The description of this article avoids the discussion of the quasi-Newton gradient method, and I am confused why it is not used as a comparison.
(3) In Table 1, the speed increase is not significant. This seems to be just a weak effect carried by the optimization of the matrix operation method. It is hard to say that this is a great innovation.
----------- Feedback on Ethics -----------
SELECTION: yes
----------- Reviewer's expertise -----------
SCORE: 4 (good)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 449
TITLE: Gradient-based Label Binning in Multi-label Classification
AUTHORS: Michael Rapp, Eneldo Loza Mencía, Johannes Fürnkranz and Eyke Hüllermeier

----------- Fit to machine learning and data mining -----------
SCORE: 4 (good)
----------- Novelty -----------
SCORE: 4 (good)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 4 (good)
----------- Discussion of related work -----------
SCORE: 3 (fair)
----------- Quality of the presentation and writing -----------
SCORE: 4 (good)
----------- Code, Open Science, and Reproducibility -----------
SCORE: 4 (good)
----------- Nomination for paper award? -----------
SELECTION: no
----------- Summary of the submission -----------
The authors proposed a novel approximation method to reduce the dimensionality of the label space in multi-label classification. This reduction in dimensionality, which consists in dynamically assign the available labels to a predefined number of bins, is investigated in a boosting algorithm to optimize the 0/1 loss function. The boosting algorithm used was the BOOMER, which induces multi-label rules. The experiments showed that the proposal reduced the training times while keeping or improving prediction performance in many cases.
----------- Strong points of the submission -----------
- good mathematical formulations
- brings a contribution on previous work (speeding training time is very important in multi-label learning)
- performs complexity analysis
----------- Weak points of the submission -----------
- Discussion on related works for dimensionality reduction in the label space could be improved
- No comparison with other important classifiers in multi-label literature
- the authors seem to use conventional cross-validation in the experiments. Specific procedures should be used to stratify multi-label data.
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors proposed a novel approximation method to reduce the dimensionality of the label space in multi-label classification. This reduction in dimensionality, which consists in dynamically assign the available labels to a predefined number of bins, is investigated in a boosting algorithm to optimize the 0/1 loss function. The boosting algorithm used was the BOOMER, which induces multi-label rules. The experiments showed that the proposal reduced the training times while keeping or improving prediction performance in many cases.

I believe the paper is well-written in brings a contribution on a previous paper published in ECML last year:
- Rapp, M., Loza Mencıa, E., Furnkranz, J., Nguyen, V.L., Hullermeier, E.: Learning
gradient boosted multi-label classification rules. In: Proc. European Conference on Machine Learning and Knowledge Discovery in Databases (ECML-PKDD). pp. 124–140 (2020)

The papers brings a complexity analysis, and presents the mathematical formulations for the Multivariate Gradient Boosting, for the procedure of mapping labels to bins, and also for the aggregation of gradients and hessians matrices.

Although I understand the improvement on previous work, which explain the experiments with (GBLB) and without (no GBLB) the proposal, it would be nice to see the performances compared to other important classifiers in multi-label literature.

Cross-validation can impact the performance of multi-label classifiers, considering the different distributions of labels in the datasets. Thus, it is better to avoid conventional cross-validation, and use specific proposals:

- Sechidis, Konstantinos, Grigorios Tsoumakas, and Ioannis Vlahavas. “On the stratification of multi-label data” Joint European Conference on Machine Learning and Knowledge

- Szymański, P. & Kajdanowicz, T.. (2017). A Network Perspective on Stratification of Multi-Label Data. Proceedings of the First International Workshop on Learning with Imbalanced Domains: Theory and Applications, in PMLR 74:22-35

I believe the papers is suitable for ECML. Discussion on related works for dimensionality reduction in the label space could be improved.
----------- Feedback on Ethics -----------
SELECTION: yes
----------- Reviewer's expertise -----------
SCORE: 4 (good)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 449
TITLE: Gradient-based Label Binning in Multi-label Classification
AUTHORS: Michael Rapp, Eneldo Loza Mencía, Johannes Fürnkranz and Eyke Hüllermeier

----------- Fit to machine learning and data mining -----------
SCORE: 4 (good)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 3 (fair)
----------- Technical quality -----------
SCORE: 4 (good)
----------- Discussion of related work -----------
SCORE: 3 (fair)
----------- Quality of the presentation and writing -----------
SCORE: 4 (good)
----------- Code, Open Science, and Reproducibility -----------
SCORE: 3 (fair)
----------- Nomination for paper award? -----------
SELECTION: no
----------- Summary of the submission -----------
This paper contributes a novel method for reducing the computational complexity in gradient boosting methods optimizing non-decomposable losses. This is achieved by dynamically grouping labels into bins bins based on the derivatives that guide the optimization problem. The non-decomposable loss they focus on is Subset 0/1 loss.
----------- Strong points of the submission -----------
1. Well-written
2. Technically sound
3. Good results in terms of reducing complexity
----------- Weak points of the submission -----------
1. Contribution is a bit narrow (non-decomposable losses in multi-label learning via gradient boosting in small number of labels)
2. Subset 0/1 loss importance could be motivated better
3. Approach limited to tasks with small numbers of labels
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper is very well-written, discusses analytically the foundations, and contributes an interesting extension for gradient boosting multi-label tasks and non-decomposable losses that reduces complexity.

The paper mention the prominent role of Subset 0/1 loss in the literature. This statement lacks supporting evidence, like for example real-world applications explicitly requiring the optimization of such a loss.

You could also mention/discuss in the 3rd paragraph of the introduction  some related reduction methods that also adjust to different regions in input space by grouping labels, yet not dynamically, but can scale to more labels, like:
- Block-wise Partitioning for Extreme Multi-label Classification
- Clustering based multi-label classification for image annotation and retrieval
- Label partitioning for sublinear ranking

It seems that larger numbers of bins do not improve the results more compared to 2 or 4% of the labels. This probably means that the approach will not work well for higher number of labels than the ones examined here, which seem to be up to 100. By the way, adding the number of labels of the datasets in some of the existing tables, since there is no space for a dedicated dataset table, would help.  

In addition, it is not clear if the benefits in accuracy come when gradient boosting is not fine-tuned as well as it could be or not. This should be stated more clearly.  

Presentation problems
* In Fig.1 the blues some don't add up for R, I guess for labmda 1 it should be 1.0 instead of 0.1
* In page 14 the authors say that an overview of how training time and predictive performance is affected is shown in Figure 3. To my understanding this overview is shown in Figure 2.
* "Each confidence score p-hat_k expresses" > "Each confidence score p-hat_{nk} expresses"
* The paper uses the wording converges to local/global optima. It seems to me that it is referring to performance on test set, while this wording is typically used in the literature in the context of fitting a training set. This creates some confusion.
* "does no meet" > "does not meet"
* "the label isolation" > "the label in isolation"
----------- Feedback on Ethics -----------
SELECTION: yes
----------- Reviewer's expertise -----------
SCORE: 4 (good)
